A Perspective on Deep Vision Performance with Standard Image and Video Codecs

Resource-constrained hardware, such as edge devices or cell phones, often rely on cloud servers to provide the required computational resources for inference in deep vision models. However, transferring image and video data from an edge or mobile device to a cloud server requires coding to deal with network constraints. The use of standardized codecs, such as JPEG or H.264, is prevalent and required to ensure interoperability. This paper aims to examine the implications of employing standardized codecs within deep vision pipelines. We find that using JPEG and H.264 coding significantly deteriorates the accuracy across a broad range of vision tasks and models. For instance, strong compression rates reduce semantic segmentation accuracy by more than 80% in mIoU. In contrast to previous findings, our analysis extends beyond image and action classification to localization and dense prediction tasks, thus providing a more comprehensive perspective.

==> h264_of_raftlarge.dat <==
qp mare
51 28.3020
50 27.4011
48 25.8346
46 23.8729
44 22.1438
42 20.3271
40 18.6440
38 17.1979
36 15.8706
34 14.7564
32 13.3369
30 11.8024
28 10.5717
26 9.5285
24 8.1908
22 6.3666
20 5.0162
18 3.3303
16 2.0104
14 1.2553
12 0.9326
10 0.7173
8 0.6394
6 0.5450
4 0.4421
2 0.4165
0 0.3864


==> h264_of_raftsmall.dat <==
qp mare
0 0.7446
2 0.7660
4 0.8568
6 0.9963
8 1.1133
10 1.2868
12 1.5215
14 1.9367
16 2.5092
18 3.3605
20 4.4896
22 5.4528
24 6.7957
26 7.8813
28 8.7585
30 9.7683
32 11.1254
34 12.4375
36 13.6700
38 14.8297
40 16.1434
42 17.7720
44 19.4018
46 21.2811
48 23.2435
50 24.9630
51 25.7722


==> h264_of_smurf.dat <==
qp mare
0 0.5074
2 0.5051
4 0.5412
6 0.6254
8 0.6554
10 0.7859
12 0.7437
14 0.8810
16 0.9860
18 1.2696
20 2.2887
22 3.4476
24 5.0645
26 6.7323
28 8.2798
30 9.8745
32 11.5010
34 13.2028
36 14.8447
38 16.4762
40 18.1114
42 19.9933
44 21.8308
46 23.8127
48 25.9305
50 27.8346
51 28.7599


==> h264_ss_deeplabv3resnet101.dat <==
qp miou
51 0.0727
50 0.0792
48 0.1040
46 0.1414
44 0.2009
42 0.2596
40 0.3405
38 0.4070
36 0.4724
34 0.5474
32 0.6119
30 0.6795
28 0.7384
26 0.7960
24 0.8318
22 0.8681
20 0.8911
18 0.9084
16 0.9268
14 0.9416
12 0.9519
10 0.9577
8 0.9649
6 0.9667
4 0.9725
2 0.9758
0 0.9764


==> h264_ss_deeplabv3resnet18.dat <==
qp miou
51 0.0675
50 0.0735
48 0.0932
46 0.1267
44 0.1784
42 0.2362
40 0.3154
38 0.3838
36 0.4567
34 0.5261
32 0.5860
30 0.6492
28 0.7010
26 0.7559
24 0.7973
22 0.8396
20 0.8663
18 0.8941
16 0.9152
14 0.9307
12 0.9429
10 0.9530
8 0.9578
6 0.9628
4 0.9692
2 0.9728
0 0.9741


==> h264_ss_deeplabv3resnet50.dat <==
qp miou
51 0.0523
50 0.0560
48 0.0703
46 0.0954
44 0.1410
42 0.1977
40 0.2737
38 0.3476
36 0.4228
34 0.4977
32 0.5732
30 0.6408
28 0.6999
26 0.7664
24 0.8129
22 0.8548
20 0.8823
18 0.9045
16 0.9223
14 0.9358
12 0.9461
10 0.9532
8 0.9589
6 0.9633
4 0.9692
2 0.9728
0 0.9748


==> jpeg_ic_resnet101.dat <==
x acc1 acc5
1 0.14920000731945038 0.2881999909877777
2 0.14920000731945038 0.2913999855518341
3 0.20759999752044678 0.37220001220703125
4 0.3197999894618988 0.515999972820282
5 0.4185999929904938 0.6330000162124634
6 0.4909999966621399 0.7196000218391418
7 0.550599992275238 0.7749999761581421
8 0.5906000137329102 0.8169999718666077
9 0.6244000196456909 0.8388000130653381
10 0.6425999999046326 0.8610000014305115
20 0.753000020980835 0.932200014591217
30 0.7879999876022339 0.9484000205993652
40 0.805400013923645 0.9559999704360962
50 0.8209999799728394 0.9629999995231628
60 0.828000009059906 0.968999981880188
70 0.8432000279426575 0.9746000170707703
80 0.8636000156402588 0.9815999865531921
90 0.8985999822616577 0.9909999966621399
99 0.9452000260353088 0.9994000196456909


==> jpeg_ic_resnet101_gt.dat <==
x acc1 acc5
99 0.8116000294685364 0.954800009727478
90 0.7997999787330627 0.9473999738693237
80 0.7861999869346619 0.9408000111579895
70 0.7738000154495239 0.9368000030517578
60 0.7652000188827515 0.9312000274658203
50 0.7603999972343445 0.9290000200271606
40 0.7498000264167786 0.9258000254631042
30 0.7391999959945679 0.9193999767303467
20 0.7128000259399414 0.9021999835968018
10 0.6305999755859375 0.84579998254776
9 0.6141999959945679 0.8276000022888184
8 0.5781999826431274 0.8008000254631042
7 0.5389999747276306 0.7684000134468079
6 0.49000000953674316 0.7179999947547913
5 0.4185999929904938 0.647599995136261
4 0.3294000029563904 0.5353999733924866
3 0.2150000035762787 0.39259999990463257
2 0.15240000188350677 0.3068000078201294
1 0.15160000324249268 0.30399999022483826


==> jpeg_ic_resnet152.dat <==
x acc1 acc5
1 0.13179999589920044 0.2484000027179718
2 0.131400004029274 0.24899999797344208
3 0.19120000302791595 0.3384000062942505
4 0.30979999899864197 0.5027999877929688
5 0.4251999855041504 0.642799973487854
6 0.5072000026702881 0.7307999730110168
7 0.5659999847412109 0.7882000207901001
8 0.6129999756813049 0.8185999989509583
9 0.6438000202178955 0.8528000116348267
10 0.6657999753952026 0.8661999702453613
20 0.7608000040054321 0.9300000071525574
30 0.7932000160217285 0.9477999806404114
40 0.8037999868392944 0.954800009727478
50 0.8173999786376953 0.9625999927520752
60 0.8253999948501587 0.9666000008583069
70 0.8385999798774719 0.9688000082969666
80 0.8628000020980835 0.9783999919891357
90 0.890999972820282 0.9894000291824341
99 0.9416000247001648 0.9977999925613403


==> jpeg_ic_resnet152_gt.dat <==
x acc1 acc5
99 0.8101999759674072 0.9559999704360962
90 0.7986000180244446 0.949999988079071
80 0.7853999733924866 0.9437999725341797
70 0.7749999761581421 0.9394000172615051
60 0.7656000256538391 0.9366000294685364
50 0.7599999904632568 0.9336000084877014
40 0.7508000135421753 0.9291999936103821
30 0.7414000034332275 0.9240000247955322
20 0.7197999954223633 0.9121999740600586
10 0.645799994468689 0.8568000197410583
9 0.626800000667572 0.8450000286102295
8 0.5996000170707703 0.8184000253677368
7 0.5630000233650208 0.7892000079154968
6 0.51419997215271 0.7337999939918518
5 0.43799999356269836 0.6561999917030334
4 0.3206000030040741 0.5353999733924866
3 0.2011999934911728 0.36160001158714294
2 0.14079999923706055 0.27079999446868896
1 0.14000000059604645 0.27160000801086426


==> jpeg_ic_resnet50.dat <==
x acc1 acc5
1 0.08959999680519104 0.18619999289512634
2 0.09000000357627869 0.18700000643730164
3 0.12540000677108765 0.25119999051094055
4 0.21979999542236328 0.3846000134944916
5 0.31299999356269836 0.5167999863624573
6 0.39660000801086426 0.6177999973297119
7 0.4641999900341034 0.6883999705314636
8 0.5121999979019165 0.7282000184059143
9 0.5532000064849854 0.7731999754905701
10 0.579800009727478 0.8001999855041504
20 0.7006000280380249 0.8930000066757202
30 0.7465999722480774 0.921999990940094
40 0.7635999917984009 0.9344000220298767
50 0.77920001745224 0.9423999786376953
60 0.7986000180244446 0.9517999887466431
70 0.8163999915122986 0.965399980545044
80 0.8375999927520752 0.9747999906539917
90 0.8873999714851379 0.9879999756813049
99 0.9440000057220459 0.9994000196456909


==> jpeg_ic_resnet50_gt.dat <==
x acc1 acc5
99 0.7901999950408936 0.9408000111579895
90 0.7710000276565552 0.9350000023841858
80 0.7591999769210815 0.926800012588501
70 0.745199978351593 0.920799970626831
60 0.7369999885559082 0.9146000146865845
50 0.7318000197410583 0.9061999917030334
40 0.7185999751091003 0.9017999768257141
30 0.7021999955177307 0.8907999992370605
20 0.6736000180244446 0.868399977684021
10 0.5644000172615051 0.7864000201225281
9 0.5382000207901001 0.7581999897956848
8 0.498199999332428 0.7260000109672546
7 0.46299999952316284 0.680400013923645
6 0.39340001344680786 0.6179999709129333
5 0.32120001316070557 0.5260000228881836
4 0.22840000689029694 0.4027999937534332
3 0.12919999659061432 0.2590000033378601
2 0.09000000357627869 0.18960000574588776
1 0.08980000019073486 0.188400000333786


==> jpeg_ic_swin_b.dat <==
x acc1 acc5
99 0.9535999894142151 0.9998000264167786
90 0.9187999963760376 0.9944000244140625
80 0.899399995803833 0.989799976348877
70 0.8863999843597412 0.9873999953269958
60 0.8758000135421753 0.9847999811172485
50 0.8654000163078308 0.9824000000953674
40 0.8464000225067139 0.9764000177383423
30 0.8203999996185303 0.9657999873161316
20 0.7924000024795532 0.9491999745368958
10 0.7075999975204468 0.9047999978065491
9 0.6926000118255615 0.8902000188827515
8 0.6618000268936157 0.8754000067710876
7 0.6344000101089478 0.8438000082969666
6 0.5825999975204468 0.8009999990463257
5 0.5212000012397766 0.7364000082015991
4 0.4244000017642975 0.6434000134468079
3 0.3061999976634979 0.5041999816894531
2 0.23520000278949738 0.4081999957561493
1 0.23499999940395355 0.4083999991416931


==> jpeg_ic_swin_b_gt.dat <==
x acc1 acc5
99 0.834799981880188 0.9729999899864197
90 0.8299999704360962 0.9652000069618225
80 0.8223999738693237 0.9635999798774719
70 0.8126000165939331 0.9599999785423279
60 0.8051999807357788 0.9581999778747559
50 0.7978000044822693 0.954800009727478
40 0.7820000052452087 0.9484000205993652
30 0.7667999863624573 0.9373999834060669100
20 0.7426000237464905 0.921999990940094
10 0.6729999780654907 0.8791999816894531
9 0.6547999978065491 0.8640000224113464
8 0.6269999742507935 0.8474000096321106
7 0.597599983215332 0.8181999921798706
6 0.5515999794006348 0.7799999713897705
5 0.4959999918937683 0.7214000225067139
4 0.40540000796318054 0.628000020980835
3 0.2937999963760376 0.48899999260902405
2 0.22519999742507935 0.39879998564720154
1 0.22439999878406525 0.3986000120639801


==> jpeg_ic_swin_s.dat <==
x acc1 acc5
99 0.9570000171661377 0.9995999932289124
90 0.9154000282287598 0.9968000054359436
80 0.8876000046730042 0.9923999905586243
70 0.8727999925613403 0.9886000156402588
60 0.8478000164031982 0.9854000210762024
50 0.8349999785423279 0.9815999865531921
40 0.823199987411499 0.9761999845504761
30 0.8032000064849854 0.9688000082969666
20 0.7738000154495239 0.9495999813079834
10 0.6675999760627747 0.8817999958992004
9 0.6448000073432922 0.8623999953269958
8 0.6123999953269958 0.8335999846458435
7 0.5767999887466431 0.8008000254631042
6 0.5139999985694885 0.7414000034332275
5 0.43459999561309814 0.6660000085830688
4 0.33180001378059387 0.546999990940094
3 0.21979999542236328 0.40059998631477356
2 0.1526000052690506 0.2994000017642975
1 0.15219999849796295 0.298799991607666


==> jpeg_ic_swin_s_gt.dat <==
x acc1 acc5
99 0.8248000144958496 0.9657999873161316
90 0.8087999820709229 0.9581999778747559
80 0.7942000031471252 0.953000009059906
70 0.7833999991416931 0.9495999813079834
60 0.7706000208854675 0.9455999732017517
50 0.7623999714851379 0.9417999982833862
40 0.7567999958992004 0.9381999969482422
30 0.7404000163078308 0.9265999794006348
20 0.7175999879837036 0.9082000255584717
10 0.6254000067710876 0.8500000238418579
9 0.6047999858856201 0.8313999772071838
8 0.5763999819755554 0.807200014591217
7 0.5436000227928162 0.7738000154495239
6 0.4860000014305115 0.7200000286102295
5 0.40880000591278076 0.6466000080108643
4 0.3149999976158142 0.5289999842643738
3 0.21040000021457672 0.3887999951839447
2 0.14720000326633453 0.28839999437332153
1 0.1467999964952469 0.28780001401901245


==> jpeg_ic_swin_t.dat <==
x acc1 acc5
99 0.9544000029563904 0.9987999796867371
90 0.876800000667572 0.9851999878883362
80 0.8402000069618225 0.9724000096321106
70 0.8159999847412109 0.9620000123977661
60 0.7925999760627747 0.9527999758720398
50 0.7766000032424927 0.9431999921798706
40 0.7609999775886536 0.9333999752998352
30 0.7251999974250793 0.9196000099182129
20 0.6740000247955322 0.8795999884605408
10 0.5267999768257141 0.7483999729156494
9 0.4851999878883362 0.718999981880188
8 0.44359999895095825 0.6776000261306763
7 0.3944000005722046 0.6240000128746033
6 0.32659998536109924 0.5364000201225281
5 0.24500000476837158 0.42660000920295715
4 0.15199999511241913 0.2930000126361847
3 0.07440000027418137 0.15119999647140503
2 0.04619999974966049 0.09459999948740005
1 0.04740000143647194 0.0949999988079071


==> jpeg_ic_swin_t_gt.dat <==
x acc1 acc5
99 0.8001999855041504 0.9506000280380249
90 0.7752000093460083 0.9350000023841858
80 0.7554000020027161 0.9273999929428101
70 0.7386000156402588 0.9165999889373779
60 0.7289999723434448 0.9092000126838684
50 0.7117999792098999 0.9028000235557556
40 0.6990000009536743 0.8942000269889832
30 0.6705999970436096 0.878600001335144100
20 0.6269999742507935 0.8428000211715698
10 0.49320000410079956 0.7214000225067139100
9 0.454800009727478 0.6909999847412109100
8 0.4196000099182129 0.6488000154495239100
7 0.37279999256134033 0.6007999777793884
6 0.311599999666214 0.5170000195503235
5 0.23559999465942383 0.412200003862381100
4 0.14640000462532043 0.28279998898506165100
3 0.07100000232458115 0.1469999998807907
2 0.044599998742341995 0.09279999881982803
1 0.04540000110864639 0.09260000288486481


==> jpeg_ic_vit_b.dat <==
x acc1 acc5
1 0.16979999840259552 0.32659998536109924
2 0.16940000653266907 0.3271999955177307
3 0.2401999980211258 0.4212000072002411
4 0.36419999599456787 0.576200008392334
5 0.45339998602867126 0.6841999888420105
6 0.5239999890327454 0.7599999904632568
7 0.58160001039505 0.805400013923645
8 0.6155999898910522 0.8378000259399414
9 0.6452000141143799 0.8623999953269958
10 0.6651999950408936 0.8762000203132629
20 0.7644000053405762 0.9369999766349792
30 0.8014000058174133 0.9577999711036682
40 0.8190000057220459 0.9664000272750854
50 0.8339999914169312 0.9729999899864197
60 0.8446000218391418 0.9775999784469604
70 0.857200026512146 0.980400025844574
80 0.8715999722480774 0.9836000204086304
90 0.8989999890327454 0.9914000034332275
99 0.9318000078201294 0.996999979019165


==> jpeg_ic_vit_b_gt.dat <==
x acc1 acc5
99 0.7972000241279602 0.9516000151634216
90 0.7856000065803528 0.9449999928474426
80 0.7781999707221985 0.9398000240325928
70 0.7666000127792358 0.9362000226974487
60 0.7591999769210815 0.9319999814033508
50 0.7509999871253967 0.9277999997138977
40 0.7404000163078308 0.9229999780654907
30 0.7233999967575073 0.9154000282287598
20 0.6980000138282776 0.8988000154495239
10 0.6230000257492065 0.8525999784469604
9 0.6093999743461609 0.8353999853134155
8 0.5856000185012817 0.8169999718666077
7 0.5555999875068665 0.7911999821662903
6 0.5091999769210815 0.7505999803543091
5 0.4368000030517578 0.680400013923645
4 0.35600000619888306 0.5756000280380249
3 0.24379999935626984 0.4221999943256378
2 0.1607999950647354 0.31859999895095825
1 0.16179999709129333 0.3197999894618988


==> jpeg_ic_vit_s.dat <==
x acc1 acc5
1 0.094200000166893 0.21819999814033508
2 0.09459999948740005 0.21799999475479126
3 0.13680000603199005 0.290800005197525
4 0.22619999945163727 0.4212000072002411
5 0.31040000915527344 0.5388000011444092
6 0.3885999917984009 0.6248000264167786
7 0.42980000376701355 0.6844000220298767
8 0.48019999265670776 0.7283999919891357
9 0.5130000114440918 0.7657999992370605
10 0.5393999814987183 0.7955999970436096
20 0.6901999711990356 0.9017999768257141
30 0.7418000102043152 0.9386000037193298
40 0.7702000141143799 0.9538000226020813
50 0.7929999828338623 0.9613999724388123
60 0.8069999814033508 0.9670000076293945
70 0.8248000144958496 0.9769999980926514
80 0.847599983215332 0.9829999804496765
90 0.8820000290870667 0.9904000163078308
99 0.928600013256073 0.9973999857902527


==> jpeg_ic_vit_s_gt.dat <==
x acc1 acc5
99 0.7401999831199646 0.9254000186920166
90 0.7260000109672546 0.9210000038146973
80 0.7121999859809875 0.9154000282287598
70 0.7034000158309937 0.9115999937057495
60 0.6973999738693237 0.9043999910354614
50 0.6890000104904175 0.896399974822998
40 0.6765999794006348 0.8884000182151794
30 0.6610000133514404 0.8773999810218811
20 0.621399998664856 0.8550000190734863
10 0.5157999992370605 0.7495999932289124
9 0.49320000410079956 0.7251999974250793
8 0.45840001106262207 0.6926000118255615
7 0.4235999882221222 0.6571999788284302
6 0.373199999332428 0.6028000116348267
5 0.31380000710487366 0.5235999822616577
4 0.22660000622272491 0.4171999990940094
3 0.13179999589920044 0.28279998898506165
2 0.09640000015497208 0.2142000049352646
1 0.09719999879598618 0.21299999952316284


==> jpeg_ic_vit_t.dat <==
x acc1 acc5
1 0.03759999945759773 0.09160000085830688
2 0.03759999945759773 0.09260000288486481
3 0.04740000143647194 0.11840000003576279
4 0.07580000162124634 0.18240000307559967
5 0.10939999669790268 0.25600001215934753
6 0.1462000012397766 0.319599986076355
7 0.1746000051498413 0.3808000087738037
8 0.2125999927520752 0.42820000648498535
9 0.23880000412464142 0.4747999906539917
10 0.27399998903274536 0.5163999795913696
20 0.4480000138282776 0.730400025844574
30 0.5375999808311462 0.8198000192642212
40 0.5730000138282776 0.8628000020980835
50 0.6204000115394592 0.8921999931335449
60 0.652400016784668 0.909600019454956
70 0.6895999908447266 0.9372000098228455
80 0.730400025844574 0.9584000110626221
90 0.8011999726295471 0.9824000000953674
99 0.8751999735832214 0.9937999844551086


==> jpeg_ic_vit_t_gt.dat <==
x acc1 acc5
99 0.4544000029563904 0.6901999711990356
90 0.4429999887943268 0.6796000003814697
80 0.4284000098705292 0.6589999794960022
70 0.40779998898506165 0.6481999754905701
60 0.3905999958515167 0.6312000155448914
50 0.3774000108242035 0.6114000082015991
40 0.36419999599456787 0.590399980545044
30 0.3357999920845032 0.5648000240325928
20 0.2808000147342682 0.5052000284194946
10 0.16580000519752502 0.3271999955177307
9 0.14259999990463257 0.2930000126361847
8 0.12280000001192093 0.262800008058548
7 0.10520000010728836 0.21979999542236328
6 0.07320000231266022 0.17419999837875366
5 0.049400001764297485 0.12620000541210175
4 0.026200000196695328 0.07840000092983246
3 0.013399999588727951 0.041600000113248825
2 0.009399999864399433 0.029400000348687172
1 0.009200000204145908 0.02879999950528145


==> jpeg_od_detr_resnet101.dat <==
x map map50 map75 mapsmall mapmedium maplarge
1 0.006465211510658264 0.011812260374426842 0.005679856985807419 0.0005437267245724797 0.004596350248903036 0.010743747465312481
2 0.006393846590071917 0.011512845754623413 0.00577579578384757 0.0005145904724486172 0.004567678086459637 0.01062869280576706
3 0.009095879271626472 0.016518766060471535 0.008851352147758007 0.0008577736443839967 0.006396562792360783 0.015146883204579353
4 0.018609067425131798 0.03150484338402748 0.018361911177635193 0.002150843385607004 0.01499553956091404 0.031805768609046936
5 0.03460530936717987 0.058885764330625534 0.03371178358793259 0.005026489030569792 0.028449445962905884 0.0612010732293129
6 0.06065807119011879 0.10242205113172531 0.05913958698511124 0.00986787024885416 0.049764301627874374 0.11094573885202408
7 0.09674894064664841 0.16091854870319366 0.09596973657608032 0.014739866368472576 0.07679260522127151 0.17192916572093964
8 0.13396021723747253 0.21777625381946564 0.13504257798194885 0.023394718766212463 0.10741396993398666 0.2360067367553711
9 0.17236019670963287 0.27556824684143066 0.1749250292778015 0.031011167913675308 0.13952645659446716 0.2966642677783966
10 0.20959025621414185 0.3282622992992401 0.2158001959323883 0.039882734417915344 0.17173655331134796 0.3510131537914276
20 0.395545095205307 0.5510618686676025 0.41788235306739807 0.11546898633241653 0.3491024076938629 0.6087533235549927
30 0.46446865797042847 0.6198858618736267 0.4934830367565155 0.16761712729930878 0.4307759404182434 0.6808810234069824
40 0.5096511840820312 0.6655377745628357 0.5436296463012695 0.2013978362083435 0.4740980565547943 0.7296876311302185
50 0.5420159697532654 0.6955716013908386 0.5771690011024475 0.23293989896774292 0.5117211937904358 0.7610784769058228
60 0.5711625218391418 0.7223780751228333 0.6112076640129089 0.26051849126815796 0.5456061363220215 0.7827775478363037
70 0.6059635281562805 0.7511903047561646 0.6507552266120911 0.3094671964645386 0.5850069522857666 0.809039294719696
80 0.6531418561935425 0.790409505367279 0.6973026990890503 0.3799687623977661 0.639252781867981 0.8367195725440979
90 0.7285653948783875 0.8433458209037781 0.7760035395622253 0.4737148582935333 0.7248064279556274 0.8808792233467102
99 0.8144306540489197 0.8956020474433899 0.8517095446586609 0.6059706211090088 0.8260817527770996 0.9213848114013672


==> jpeg_od_detr_resnet101_dc5.dat <==
x map map50 map75 mapsmall mapmedium maplarge
1 0.006407448556274176 0.011843494139611721 0.005675856955349445 0.00044403166975826025 0.0044867671094834805 0.010245228186249733
2 0.00641576386988163 0.011597229167819023 0.005868807900696993 0.00042658651364035904 0.004431076347827911 0.010179493576288223
3 0.00938436295837164 0.01664520800113678 0.009229987859725952 0.0007578038494102657 0.006291855126619339 0.014598289504647255
4 0.018507208675146103 0.031337920576334 0.018318790942430496 0.0017526241717860103 0.013961495831608772 0.030872533097863197
5 0.03404318168759346 0.05763070285320282 0.03330594673752785 0.004809761885553598 0.026307648047804832 0.05919378623366356
6 0.05969475582242012 0.10027862340211868 0.05864093825221062 0.008260100148618221 0.04583548381924629 0.10831020027399063
7 0.09403753280639648 0.15554660558700562 0.0939207524061203 0.012663140892982483 0.07124169915914536 0.16736775636672974
8 0.1301691085100174 0.21022745966911316 0.13155187666416168 0.020594177767634392 0.099033884704113 0.23005269467830658
9 0.1674194037914276 0.26654288172721863 0.16992023587226868 0.02745557390153408 0.12988178431987762 0.28837665915489197
10 0.20316162705421448 0.31680575013160706 0.20942002534866333 0.0365021750330925 0.15915413200855255 0.3411155045032501
20 0.385200172662735 0.5346245765686035 0.4063809812068939 0.10778606683015823 0.33202508091926575 0.5967475175857544
30 0.45465320348739624 0.6051381826400757 0.482493132352829 0.1562565118074417 0.41542497277259827 0.6723195314407349
40 0.49765193462371826 0.6477632522583008 0.5295029878616333 0.18821823596954346 0.4571841061115265 0.7129933834075928
50 0.5329607725143433 0.6819572448730469 0.5662867426872253 0.21948648989200592 0.4971260130405426 0.7516888380050659
60 0.5625041127204895 0.7092793583869934 0.6009135842323303 0.24773742258548737 0.5315853357315063 0.77528977394104
70 0.5969632267951965 0.7378846406936646 0.6396024227142334 0.29152730107307434 0.5712584257125854 0.8016995787620544
80 0.6440500617027283 0.7779333591461182 0.686414897441864 0.364408403635025 0.6253852248191833 0.8307116031646729
90 0.7215749621391296 0.8338565826416016 0.7675136923789978 0.4559187591075897 0.7140806913375854 0.8759068250656128
99 0.8080896735191345 0.8881011605262756 0.8443068265914917 0.5913081169128418 0.8169966340065002 0.9176491498947144


==> jpeg_od_detr_resnet50.dat <==
x map map50 map75 mapsmall mapmedium maplarge
1 0.006727245170623064 0.012512095272541046 0.006351151969283819 0.00032465727417729795 0.005492773372679949 0.010490017011761665
2 0.00686574075371027 0.012788201682269573 0.006500787567347288 0.0003287200815975666 0.005714996252208948 0.010477562434971333
3 0.008853168226778507 0.016700398176908493 0.00792667642235756 0.0008317255415022373 0.007030772976577282 0.014282770454883575
4 0.018220368772745132 0.03247629851102829 0.017796913161873817 0.0021912287920713425 0.014150735922157764 0.02773899771273136
5 0.032682061195373535 0.056246813386678696 0.032709840685129166 0.003980398178100586 0.02833605743944645 0.05601740628480911
6 0.055155254900455475 0.09450065344572067 0.05405357480049133 0.010229538194835186 0.04927213117480278 0.08924641460180283
7 0.08533469587564468 0.14709758758544922 0.08264121413230896 0.016939442604780197 0.07437525689601898 0.13668444752693176
8 0.11591589450836182 0.19274011254310608 0.11500218510627747 0.023949764668941498 0.09709257632493973 0.1883561760187149
9 0.1482919156551361 0.24160362780094147 0.14894498884677887 0.02501678466796875 0.12049361318349838 0.246049702167511
10 0.1781519651412964 0.28477779030799866 0.1820187121629715 0.03272579610347748 0.14585596323013306 0.2945801913738251
20 0.3637300729751587 0.5171536803245544 0.3832521140575409 0.10466522723436356 0.32047775387763977 0.5626421570777893
30 0.43747422099113464 0.5959145426750183 0.46243780851364136 0.15116611123085022 0.40164002776145935 0.6502427458763123
40 0.4770733118057251 0.6314100027084351 0.5058395862579346 0.17913416028022766 0.4410226047039032 0.6903626322746277
50 0.5068155527114868 0.6604558229446411 0.537994921207428 0.21835868060588837 0.4807509183883667 0.7183202505111694
60 0.5368189811706543 0.692224383354187 0.5711405277252197 0.24843411147594452 0.5158611536026001 0.7416315078735352
70 0.5753087997436523 0.7255926728248596 0.6114833354949951 0.27044928073883057 0.5589954257011414 0.77849280834198
80 0.6127133965492249 0.7536097168922424 0.6515613794326782 0.324218213558197 0.6045681238174438 0.7975205779075623
90 0.6924057602882385 0.817784309387207 0.7347381711006165 0.43894702196121216 0.6896911859512329 0.8557044863700867
99 0.7967421412467957 0.8852490186691284 0.8359386324882507 0.5952147841453552 0.8051782846450806 0.9107489585876465


==> jpeg_od_faster_r_cnn.dat <==
x map map50 map75 mapsmall mapmedium maplarge
1 0.004908560775220394 0.008729643188416958 0.004835218191146851 0.0011854469776153564 0.0031597830820828676 0.0063254451379179955
2 0.005169662646949291 0.009287113323807716 0.005038955714553595 0.0012664804235100746 0.0032339338213205338 0.006559329107403755
3 0.007083783391863108 0.01244294736534357 0.006679367274045944 0.0023649067152291536 0.005257764365524054 0.009487424977123737
4 0.012380178086459637 0.02245730720460415 0.01107400469481945 0.004068693146109581 0.010146408341825008 0.01640094816684723
5 0.022305866703391075 0.038308363407850266 0.02209353819489479 0.007265244144946337 0.019828150048851967 0.027498695999383926
6 0.034841813147068024 0.05963890999555588 0.03526938334107399 0.013638073578476906 0.031042344868183136 0.04217824712395668
7 0.05072799324989319 0.08491165190935135 0.052398066967725754 0.01978045329451561 0.04712451249361038 0.06353499740362167
8 0.06964056193828583 0.11411122977733612 0.07251168042421341 0.028616564348340034 0.06586785614490509 0.08220117539167404
9 0.09151824563741684 0.14691351354122162 0.09855501353740692 0.04168204963207245 0.08497246354818344 0.1087736114859581
10 0.11534300446510315 0.18238143622875214 0.12284628301858902 0.047333721071481705 0.10834401100873947 0.13696107268333435
20 0.3393850326538086 0.480630487203598 0.3799709975719452 0.18837063014507294 0.32144373655319214 0.39946112036705017
30 0.478299617767334 0.634361743927002 0.542661726474762 0.27118563652038574 0.4479348659515381 0.5510124564170837
40 0.5446063280105591 0.6992697715759277 0.6183175444602966 0.31511950492858887 0.5114531517028809 0.6299113035202026
50 0.5905051231384277 0.738024890422821 0.6650992631912231 0.3384377360343933 0.5641556978225708 0.668468713760376
60 0.6333105564117432 0.7783902883529663 0.706278383731842 0.4057345390319824 0.6067607402801514 0.697588324546814
70 0.6722569465637207 0.8054415583610535 0.7477105855941772 0.48621439933776855 0.6550622582435608 0.7332245707511902
80 0.7155958414077759 0.839320957660675 0.7875389456748962 0.5396436452865601 0.7066220045089722 0.7661482095718384
90 0.7835666537284851 0.884021520614624 0.8442341089248657 0.6433888673782349 0.787074625492096 0.8156518936157227
99 0.8648837208747864 0.9347169995307922 0.9072652459144592 0.7765162587165833 0.8726400136947632 0.8759618997573853


==> jpeg_od_faster_r_cnn_mobilenet.dat <==
x map map50 map75 mapsmall mapmedium maplarge
1 0.020539598539471626 0.033571310341358185 0.02169140614569187 0.0022767449263483286 0.011153049767017365 0.028312744572758675
2 0.02053084596991539 0.033639099448919296 0.02194240875542164 0.002295129233971238 0.011448981240391731 0.027977347373962402
3 0.031473007053136826 0.05125066265463829 0.03310799226164818 0.0033184392377734184 0.017181387171149254 0.04392151162028313
4 0.06310100853443146 0.10003570467233658 0.06820771843194962 0.025992246344685555 0.039347827434539795 0.08920058608055115
5 0.10866616666316986 0.17115704715251923 0.11853324621915817 0.03986379876732826 0.06891760230064392 0.14260263741016388
6 0.15391582250595093 0.23650330305099487 0.17001615464687347 0.059133827686309814 0.10735207796096802 0.19749177992343903
7 0.2017846554517746 0.30261629819869995 0.22329431772232056 0.06589236855506897 0.14698727428913116 0.24735836684703827
8 0.23690277338027954 0.35305726528167725 0.26281142234802246 0.07931816577911377 0.17655044794082642 0.29067081212997437
9 0.26953762769699097 0.3948470652103424 0.30186036229133606 0.094611257314682 0.21006923913955688 0.3250895142555237
10 0.3020712435245514 0.4329445958137512 0.3422282636165619 0.1137324646115303 0.22848708927631378 0.36218780279159546
20 0.49625363945961 0.6482310891151428 0.5688639283180237 0.22211508452892303 0.4255482852458954 0.577866792678833
30 0.5842588543891907 0.7313669919967651 0.6628977656364441 0.31750184297561646 0.5124545097351074 0.665010392665863
40 0.6435373425483704 0.7863744497299194 0.7289125323295593 0.3811245560646057 0.568672239780426 0.711526095867157
50 0.6776090860366821 0.8140339255332947 0.7591730356216431 0.42262378334999084 0.6083974242210388 0.7442018985748291
60 0.7116605043411255 0.8351585865020752 0.7887897491455078 0.4600812494754791 0.6638796329498291 0.7672560811042786
70 0.7409481406211853 0.8562711477279663 0.8172197341918945 0.5219557285308838 0.7000414133071899 0.8000017404556274
80 0.7914767861366272 0.8938324451446533 0.8594260811805725 0.6162233948707581 0.7602574229240417 0.8332691192626953
90 0.8594413995742798 0.9291226863861084 0.9042351841926575 0.7688801884651184 0.8411784768104553 0.882918119430542
99 0.9216338992118835 0.9600297212600708 0.9455190300941467 0.8882229924201965 0.9227298498153687 0.9302443861961365


==> jpeg_od_faster_r_cnn_v2.dat <==
x map map50 map75 mapsmall mapmedium maplarge
1 0.0038707442581653595 0.0065123154781758785 0.003848776686936617 0.0005674433195963502 0.002068003173917532 0.006040654610842466
2 0.004004884045571089 0.006685317028313875 0.0039254422299563885 0.000583058746997267 0.0021207104437053204 0.00607561320066452
3 0.006138322409242392 0.009554046206176281 0.006386096589267254 0.0007240574341267347 0.004579544998705387 0.009218509308993816
4 0.012231983244419098 0.01900373212993145 0.01275632344186306 0.002331975381821394 0.00966592226177454 0.01709156483411789
5 0.019619151949882507 0.029714012518525124 0.021344130858778954 0.005872142501175404 0.014271235093474388 0.0285519827157259
6 0.030041338875889778 0.04554859176278114 0.031813666224479675 0.006356113590300083 0.024576155468821526 0.04136183112859726
7 0.046269483864307404 0.07022751867771149 0.04944944754242897 0.016420498490333557 0.037138279527425766 0.06157052144408226
8 0.0602964349091053 0.09056493639945984 0.0651092529296875 0.018641991540789604 0.049302782863378525 0.08065219968557358
9 0.08576572686433792 0.1280682384967804 0.09289021044969559 0.02772098407149315 0.07031283527612686 0.11067600548267365
10 0.10695414990186691 0.15653501451015472 0.1165480837225914 0.03441384807229042 0.09048235416412354 0.13753072917461395
20 0.3342890441417694 0.4559304118156433 0.37209004163742065 0.14096426963806152 0.30651038885116577 0.4183824956417084
30 0.483777791261673 0.6235826015472412 0.5371077060699463 0.22373835742473602 0.44431421160697937 0.5999358892440796
40 0.5504563450813293 0.6894969344139099 0.6079346537590027 0.28785064816474915 0.5091339349746704 0.6712861657142639
50 0.5983176827430725 0.7322467565536499 0.6601061820983887 0.33295738697052 0.5702740550041199 0.7140047550201416
60 0.6309980750083923 0.7618338465690613 0.6937221884727478 0.41243815422058105 0.599692165851593 0.7370988130569458
70 0.6656712889671326 0.7889463901519775 0.7292477488517761 0.44157060980796814 0.6437362432479858 0.7669573426246643
80 0.7147461175918579 0.8307451009750366 0.7791650295257568 0.5397125482559204 0.6976448893547058 0.7971441149711609
90 0.7808970808982849 0.8764545321464539 0.8334490656852722 0.6611195802688599 0.7709863185882568 0.8438980579376221
99 0.8662315011024475 0.9287993311882019 0.9033069610595703 0.7975003719329834 0.8635478615760803 0.9010400772094727


==> jpeg_ss_deeplabv3_resnet101.dat <==
x miou
1 5.260173320770264
2 5.2720112800598145
3 6.150515556335449
4 7.346956253051758
5 8.387639045715332
6 9.445754051208496
7 10.457119941711426
8 12.908766746520996
9 14.946990013122559
10 16.766218185424805
20 35.381195068359375
30 52.699790954589844
40 65.1552963256836
50 72.76814270019531
60 78.21122741699219
70 83.03221130371094
80 87.2958755493164
90 91.17317199707031
99 95.46052551269531


==> jpeg_ss_deeplabv3_resnet18.dat <==
x miou
1 6.081865310668945
2 6.08769416809082
3 6.856252193450928
4 7.310891151428223
5 7.784082889556885
6 8.578543663024902
7 10.139362335205078
8 11.800307273864746
9 13.550603866577148
10 14.781167984008789
20 30.810298919677734
30 45.94236755371094
40 54.85194778442383
50 63.23234939575195
60 69.23356628417969
70 75.03101348876953
80 79.989990234375
90 87.83294677734375
99 94.61248779296875


==> jpeg_ss_deeplabv3_resnet50.dat <==
x miou
1 5.555317401885986
2 5.571674346923828
3 6.388690948486328
4 7.071606159210205
5 7.510797500610352
6 7.86431360244751
7 9.341032981872559
8 10.73649787902832
9 12.270918846130371
10 13.248695373535156
20 29.819250106811523
30 46.92068099975586
40 58.789886474609375
50 67.53173828125
60 73.19544219970703
70 78.16439819335938
80 83.60517120361328
90 89.6474838256836
99 94.8421859741211


==> jpeg_ss_upernet_resnet101.dat <==
x miou
1 7.751021385192871
2 7.749567031860352
3 8.643351554870605
4 9.573150634765625
5 10.32105827331543
6 10.815550804138184
7 12.346510887145996
8 13.991125106811523
9 15.899469375610352
10 17.274272918701172
20 37.389556884765625
30 52.821434020996094
40 63.883853912353516
50 70.7403335571289
60 75.31329345703125
70 81.24449920654297
80 86.35638427734375
90 90.60281372070312
99 95.1340103149414


==> jpeg_ss_upernet_resnet50.dat <==
x miou
1 5.105556011199951
2 5.103583812713623
3 5.2802300453186035
4 5.640408515930176
5 5.806619167327881
6 6.121530532836914
7 7.038885116577148
8 8.102347373962402
9 9.225220680236816
10 9.935378074645996
20 25.91402244567871
30 41.651580810546875
40 50.55302810668945
50 61.31301498413086
60 69.78965759277344
70 77.90604400634766
80 83.88275909423828
90 89.25765991210938
99 94.75555419921875

